Diverse Histories and Common Origins of Nitrogen-enhanced JWST Galaxies

Early JWST spectra revealed galaxies with a strong nitrogen excess challenging galactic chemical evolution models. Using public JWST surveys, we construct a sample of 76 N/O-enhanced galaxies (NOEGs) at 4 $<z<$ 8.5, the largest at high redshift to date. The NOEG fraction rises from $\sim$3% to $\sim$18% between $z\sim$ 4 and 7 - well above the $\sim$2% measured locally - potentially driven by burstier, cluster-dominated star formation. Stacked spectra of the most nitrogen-rich galaxies show signatures of low-metallicity Wolf-Rayet (WR) stars, a likely source of primary nitrogen within the first few Myr of a starburst, with UV and optical continua dominated by young stellar emission and Balmer jumps evident in some cases. Many NOEGs also exhibit ionised outflows: 40% show secondary [O III] and H$\alpha$ components, while stacked spectra of the remainder reveal a broadened, offset H$\alpha$ without forbidden-line counterparts, suggesting dust-attenuated or faded outflows. The continuum in the latter shows a weak Balmer break, indicating these galaxies are past their most recent burst. This suggests that outflows dilute gas metallicity after the first few Myr of the initial enrichment and enable renewed N/O enhancement driven by low-metallicity Asymptotic Giant Branch (AGB) stars. We conclude that NOEGs are caught briefly after a recent starburst: either within $\sim$10 Myr, when WR winds drive nitrogen enrichment, or after 30-40 Myr, when AGB winds take over - following an outflow driven by radiative or supernova feedback, consistent with recent chemical evolution models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
